WHO 2016 subtyping and automated segmentation of glioma using multi-task deep learning

Accurate characterization of glioma is crucial for clinical decision making. A delineation of the tumor is also desirable in the initial decision stages but is a time-consuming task. Leveraging the latest GPU capabilities, we developed a single multi-task convolutional neural network that uses the full 3D, structural, pre-operative MRI scans to can predict the IDH mutation status, the 1p/19q co-deletion status, and the grade of a tumor, while simultaneously segmenting the tumor. We trained our method using the largest, most diverse patient cohort to date containing 1508 glioma patients from 16 institutes. We tested our method on an independent dataset of 240 patients from 13 different institutes, and achieved an IDH-AUC of 0.90, 1p/19q-AUC of 0.85, grade-AUC of 0.81, and a mean whole tumor DICE score of 0.84. Thus, our method non-invasively predicts multiple, clinically relevant parameters and generalizes well to the broader clinical population.

==> Appendices/included_patient_labels.csv <==
Data Collection,Patient,IDH_mutated,1p19q_codeleted,Grade
BTumorP,PGBM-001,-1,-1,-1
BTumorP,PGBM-002,-1,-1,-1
BTumorP,PGBM-003,-1,-1,-1
BTumorP,PGBM-004,-1,-1,-1
BTumorP,PGBM-005,-1,-1,-1
BTumorP,PGBM-006,-1,-1,-1
BTumorP,PGBM-007,-1,-1,-1
BTumorP,PGBM-008,-1,-1,-1
BTumorP,PGBM-009,-1,-1,-1
BTumorP,PGBM-010,-1,-1,-1
BTumorP,PGBM-011,-1,-1,-1
BTumorP,PGBM-012,-1,-1,-1
BTumorP,PGBM-013,-1,-1,-1
BTumorP,PGBM-014,-1,-1,-1
BTumorP,PGBM-015,-1,-1,-1
BTumorP,PGBM-016,-1,-1,-1
BTumorP,PGBM-017,-1,-1,-1
BTumorP,PGBM-018,-1,-1,-1
BTumorP,PGBM-019,-1,-1,-1
BTumorP,PGBM-020,-1,-1,-1
BraTS,2013_0,-1,-1,-1
BraTS,2013_10,-1,-1,-1
BraTS,2013_11,-1,-1,-1
BraTS,2013_12,-1,-1,-1
BraTS,2013_13,-1,-1,-1
BraTS,2013_14,-1,-1,-1
BraTS,2013_15,-1,-1,-1
BraTS,2013_16,-1,-1,-1
BraTS,2013_17,-1,-1,-1
BraTS,2013_18,-1,-1,-1
BraTS,2013_19,-1,-1,-1
BraTS,2013_1,-1,-1,-1
BraTS,2013_20,-1,-1,-1
BraTS,2013_21,-1,-1,-1
BraTS,2013_22,-1,-1,-1
BraTS,2013_23,-1,-1,-1
BraTS,2013_24,-1,-1,-1
BraTS,2013_25,-1,-1,-1
BraTS,2013_26,-1,-1,-1
BraTS,2013_27,-1,-1,-1
BraTS,2013_28,-1,-1,-1
BraTS,2013_29,-1,-1,-1
BraTS,2013_2,-1,-1,-1
BraTS,2013_3,-1,-1,-1
BraTS,2013_4,-1,-1,-1
BraTS,2013_5,-1,-1,-1
BraTS,2013_6,-1,-1,-1
BraTS,2013_7,-1,-1,-1
BraTS,2013_8,-1,-1,-1
BraTS,2013_9,-1,-1,-1
BraTS,CBICA_AAB,-1,-1,-1
BraTS,CBICA_AAG,-1,-1,-1
BraTS,CBICA_AAL,-1,-1,-1
BraTS,CBICA_AAP,-1,-1,-1
BraTS,CBICA_ABB,-1,-1,-1
BraTS,CBICA_ABE,-1,-1,-1
BraTS,CBICA_ABM,-1,-1,-1
BraTS,CBICA_ABN,-1,-1,-1
BraTS,CBICA_ABO,-1,-1,-1
BraTS,CBICA_ABY,-1,-1,-1
BraTS,CBICA_ALN,-1,-1,-1
BraTS,CBICA_ALU,-1,-1,-1
BraTS,CBICA_ALX,-1,-1,-1
BraTS,CBICA_AME,-1,-1,-1
BraTS,CBICA_AMH,-1,-1,-1
BraTS,CBICA_ANG,-1,-1,-1
BraTS,CBICA_ANI,-1,-1,-1
BraTS,CBICA_ANP,-1,-1,-1
BraTS,CBICA_ANV,-1,-1,-1
BraTS,CBICA_ANZ,-1,-1,-1
BraTS,CBICA_AOC,-1,-1,-1
BraTS,CBICA_AOD,-1,-1,-1
BraTS,CBICA_AOH,-1,-1,-1
BraTS,CBICA_AOO,-1,-1,-1
BraTS,CBICA_AOP,-1,-1,-1
BraTS,CBICA_AOS,-1,-1,-1
BraTS,CBICA_AOZ,-1,-1,-1
BraTS,CBICA_APK,-1,-1,-1
BraTS,CBICA_APR,-1,-1,-1
BraTS,CBICA_APY,-1,-1,-1
BraTS,CBICA_APZ,-1,-1,-1
BraTS,CBICA_AQA,-1,-1,-1
BraTS,CBICA_AQD,-1,-1,-1
BraTS,CBICA_AQG,-1,-1,-1
BraTS,CBICA_AQJ,-1,-1,-1
BraTS,CBICA_AQN,-1,-1,-1
BraTS,CBICA_AQO,-1,-1,-1
BraTS,CBICA_AQP,-1,-1,-1
BraTS,CBICA_AQQ,-1,-1,-1
BraTS,CBICA_AQR,-1,-1,-1
BraTS,CBICA_AQT,-1,-1,-1
BraTS,CBICA_AQU,-1,-1,-1
BraTS,CBICA_AQV,-1,-1,-1
BraTS,CBICA_AQY,-1,-1,-1
BraTS,CBICA_AQZ,-1,-1,-1
BraTS,CBICA_ARF,-1,-1,-1
BraTS,CBICA_ARW,-1,-1,-1
BraTS,CBICA_ARZ,-1,-1,-1
BraTS,CBICA_ASA,-1,-1,-1
BraTS,CBICA_ASE,-1,-1,-1
BraTS,CBICA_ASF,-1,-1,-1
BraTS,CBICA_ASG,-1,-1,-1
BraTS,CBICA_ASH,-1,-1,-1
BraTS,CBICA_ASK,-1,-1,-1
BraTS,CBICA_ASN,-1,-1,-1
BraTS,CBICA_ASO,-1,-1,-1
BraTS,CBICA_ASR,-1,-1,-1
BraTS,CBICA_ASU,-1,-1,-1
BraTS,CBICA_ASV,-1,-1,-1
BraTS,CBICA_ASW,-1,-1,-1
BraTS,CBICA_ASY,-1,-1,-1
BraTS,CBICA_ATB,-1,-1,-1
BraTS,CBICA_ATD,-1,-1,-1
BraTS,CBICA_ATF,-1,-1,-1
BraTS,CBICA_ATN,-1,-1,-1
BraTS,CBICA_ATP,-1,-1,-1
BraTS,CBICA_ATV,-1,-1,-1
BraTS,CBICA_ATX,-1,-1,-1
BraTS,CBICA_AUA,-1,-1,-1
BraTS,CBICA_AUN,-1,-1,-1
BraTS,CBICA_AUQ,-1,-1,-1
BraTS,CBICA_AUR,-1,-1,-1
BraTS,CBICA_AUW,-1,-1,-1
BraTS,CBICA_AUX,-1,-1,-1
BraTS,CBICA_AVB,-1,-1,-1
BraTS,CBICA_AVF,-1,-1,-1
BraTS,CBICA_AVG,-1,-1,-1
BraTS,CBICA_AVJ,-1,-1,-1
BraTS,CBICA_AVT,-1,-1,-1
BraTS,CBICA_AVV,-1,-1,-1
BraTS,CBICA_AWG,-1,-1,-1
BraTS,CBICA_AWH,-1,-1,-1
BraTS,CBICA_AWI,-1,-1,-1
BraTS,CBICA_AWV,-1,-1,-1
BraTS,CBICA_AWX,-1,-1,-1
BraTS,CBICA_AXJ,-1,-1,-1
BraTS,CBICA_AXL,-1,-1,-1
BraTS,CBICA_AXM,-1,-1,-1
BraTS,CBICA_AXN,-1,-1,-1
BraTS,CBICA_AXO,-1,-1,-1
BraTS,CBICA_AXQ,-1,-1,-1
BraTS,CBICA_AXW,-1,-1,-1
BraTS,CBICA_AYA,-1,-1,-1
BraTS,CBICA_AYC,-1,-1,-1
BraTS,CBICA_AYG,-1,-1,-1
BraTS,CBICA_AYI,-1,-1,-1
BraTS,CBICA_AYU,-1,-1,-1
BraTS,CBICA_AYW,-1,-1,-1
BraTS,CBICA_AZD,-1,-1,-1
BraTS,CBICA_AZH,-1,-1,-1
BraTS,CBICA_BAN,-1,-1,-1
BraTS,CBICA_BAP,-1,-1,-1
BraTS,CBICA_BAX,-1,-1,-1
BraTS,CBICA_BBG,-1,-1,-1
BraTS,CBICA_BCF,-1,-1,-1
BraTS,CBICA_BCL,-1,-1,-1
BraTS,CBICA_BDK,-1,-1,-1
BraTS,CBICA_BEM,-1,-1,-1
BraTS,CBICA_BFB,-1,-1,-1
BraTS,CBICA_BFP,-1,-1,-1
BraTS,CBICA_BGE,-1,-1,-1
BraTS,CBICA_BGG,-1,-1,-1
BraTS,CBICA_BGN,-1,-1,-1
BraTS,CBICA_BGO,-1,-1,-1
BraTS,CBICA_BGR,-1,-1,-1
BraTS,CBICA_BGT,-1,-1,-1
BraTS,CBICA_BGW,-1,-1,-1
BraTS,CBICA_BGX,-1,-1,-1
BraTS,CBICA_BHB,-1,-1,-1
BraTS,CBICA_BHK,-1,-1,-1
BraTS,CBICA_BHM,-1,-1,-1
BraTS,CBICA_BHQ,-1,-1,-1
BraTS,CBICA_BHV,-1,-1,-1
BraTS,CBICA_BHZ,-1,-1,-1
BraTS,CBICA_BIC,-1,-1,-1
BraTS,CBICA_BJY,-1,-1,-1
BraTS,CBICA_BKV,-1,-1,-1
BraTS,CBICA_BLJ,-1,-1,-1
BraTS,CBICA_BNR,-1,-1,-1
BraTS,TMC_6290,-1,-1,-1
BraTS,TMC_6643,-1,-1,-1
BraTS,TMC_9043,-1,-1,-1
BraTS,TMC_11964,-1,-1,-1
BraTS,TMC_12866,-1,-1,-1
BraTS,TMC_15477,-1,-1,-1
BraTS,TMC_21360,-1,-1,-1
BraTS,TMC_27374,-1,-1,-1
BraTS,TMC_30014,-1,-1,-1
CPTAC-GBM,C3L-00016,-1,-1,4
CPTAC-GBM,C3L-00019,-1,-1,4
CPTAC-GBM,C3L-00265,-1,-1,4
CPTAC-GBM,C3L-00278,-1,-1,4
CPTAC-GBM,C3L-00349,-1,-1,4
CPTAC-GBM,C3L-00424,-1,-1,4
CPTAC-GBM,C3L-00429,-1,-1,4
CPTAC-GBM,C3L-00506,-1,-1,4
CPTAC-GBM,C3L-00528,-1,-1,4
CPTAC-GBM,C3L-00591,-1,-1,4
CPTAC-GBM,C3L-00631,-1,-1,4
CPTAC-GBM,C3L-00636,-1,-1,4
CPTAC-GBM,C3L-00671,-1,-1,4
CPTAC-GBM,C3L-00674,-1,-1,4
CPTAC-GBM,C3L-00677,-1,-1,4
CPTAC-GBM,C3L-01045,-1,-1,4
CPTAC-GBM,C3L-01046,-1,-1,4
CPTAC-GBM,C3L-01142,-1,-1,4
CPTAC-GBM,C3L-01156,-1,-1,4
CPTAC-GBM,C3L-01327,-1,-1,4
CPTAC-GBM,C3L-02041,-1,-1,4
CPTAC-GBM,C3L-02465,-1,-1,4
CPTAC-GBM,C3L-02504,-1,-1,4
CPTAC-GBM,C3L-02704,-1,-1,4
CPTAC-GBM,C3L-02706,-1,-1,4
CPTAC-GBM,C3L-02707,-1,-1,4
CPTAC-GBM,C3L-02708,-1,-1,4
CPTAC-GBM,C3L-03260,-1,-1,4
CPTAC-GBM,C3L-03266,-1,-1,4
CPTAC-GBM,C3L-03727,-1,-1,4
CPTAC-GBM,C3L-03728,-1,-1,4
CPTAC-GBM,C3L-03747,-1,-1,4
CPTAC-GBM,C3L-03748,-1,-1,4
CPTAC-GBM,C3L-04084,-1,-1,4
CPTAC-GBM,C3N-00661,-1,-1,4
CPTAC-GBM,C3N-00662,-1,-1,4
CPTAC-GBM,C3N-00663,-1,-1,4
CPTAC-GBM,C3N-00665,-1,-1,4
CPTAC-GBM,C3N-01192,-1,-1,4
CPTAC-GBM,C3N-01196,-1,-1,4
CPTAC-GBM,C3N-01505,-1,-1,4
CPTAC-GBM,C3N-01849,-1,-1,4
CPTAC-GBM,C3N-01851,-1,-1,4
CPTAC-GBM,C3N-01852,-1,-1,4
CPTAC-GBM,C3N-02255,-1,-1,4
CPTAC-GBM,C3N-02256,-1,-1,4
CPTAC-GBM,C3N-02286,-1,-1,4
CPTAC-GBM,C3N-03001,-1,-1,4
CPTAC-GBM,C3N-03003,-1,-1,4
CPTAC-GBM,C3N-03755,-1,-1,4
CPTAC-GBM,C3N-04686,-1,-1,4
IvyGAP,W10,1,1,4
IvyGAP,W11,0,0,4
IvyGAP,W12,0,0,4
IvyGAP,W13,0,0,4
IvyGAP,W16,0,0,4
IvyGAP,W18,0,0,4
IvyGAP,W19,0,0,4
IvyGAP,W1,0,0,4
IvyGAP,W20,0,0,4
IvyGAP,W21,0,0,4
IvyGAP,W22,0,0,-1
IvyGAP,W26,0,-1,4
IvyGAP,W29,0,0,4
IvyGAP,W2,0,1,4
IvyGAP,W30,0,0,4
IvyGAP,W31,1,1,4
IvyGAP,W32,0,0,4
IvyGAP,W33,0,0,4
IvyGAP,W34,0,0,4
IvyGAP,W35,1,0,3
IvyGAP,W36,0,0,4
IvyGAP,W38,0,0,4
IvyGAP,W39,0,0,4
IvyGAP,W3,1,0,4
IvyGAP,W40,0,0,4
IvyGAP,W42,0,-1,4
IvyGAP,W43,0,-1,4
IvyGAP,W45,-1,-1,4
IvyGAP,W48,0,-1,4
IvyGAP,W4,1,0,4
IvyGAP,W50,0,-1,3
IvyGAP,W53,1,-1,4
IvyGAP,W54,0,-1,4
IvyGAP,W55,0,-1,4
IvyGAP,W5,0,0,4
IvyGAP,W6,0,0,4
IvyGAP,W7,0,0,4
IvyGAP,W8,0,0,4
IvyGAP,W9,0,0,4
REMBRANDT,900-00-5299,-1,-1,4
REMBRANDT,900-00-5303,-1,-1,4
REMBRANDT,900-00-5308,-1,-1,3
REMBRANDT,900-00-5316,-1,-1,4
REMBRANDT,900-00-5317,-1,-1,4
REMBRANDT,900-00-5332,-1,-1,4
REMBRANDT,900-00-5339,-1,-1,4
REMBRANDT,900-00-5341,-1,-1,-1
REMBRANDT,900-00-5342,-1,-1,4
REMBRANDT,900-00-5346,-1,-1,4
REMBRANDT,900-00-5380,-1,-1,-1
REMBRANDT,900-00-5381,-1,-1,4
REMBRANDT,900-00-5382,-1,-1,2
REMBRANDT,900-00-5385,-1,-1,3
REMBRANDT,900-00-5396,-1,-1,4
REMBRANDT,900-00-5404,-1,-1,4
REMBRANDT,900-00-5412,-1,-1,-1
REMBRANDT,900-00-5414,-1,-1,4
REMBRANDT,900-00-5458,-1,-1,4
REMBRANDT,900-00-5459,-1,-1,3
REMBRANDT,900-00-5462,-1,-1,4
REMBRANDT,900-00-5468,-1,-1,2
REMBRANDT,900-00-5476,-1,-1,2
REMBRANDT,900-00-5477,-1,-1,2
REMBRANDT,HF0763,-1,-1,-1
REMBRANDT,HF0828,-1,-1,3
REMBRANDT,HF0835,-1,-1,2
REMBRANDT,HF0855,-1,-1,2
REMBRANDT,HF0868,-1,-1,-1
REMBRANDT,HF0883,-1,-1,-1
REMBRANDT,HF0899,-1,-1,2
REMBRANDT,HF0920,-1,-1,2
REMBRANDT,HF0931,-1,-1,2
REMBRANDT,HF0953,-1,-1,2
REMBRANDT,HF0960,-1,-1,2
REMBRANDT,HF0966,-1,-1,3
REMBRANDT,HF0986,-1,-1,4
REMBRANDT,HF0990,-1,-1,4
REMBRANDT,HF1000,-1,-1,2
REMBRANDT,HF1058,-1,-1,4
REMBRANDT,HF1059,-1,-1,3
REMBRANDT,HF1071,-1,-1,4
REMBRANDT,HF1077,-1,-1,4
REMBRANDT,HF1078,-1,-1,4
REMBRANDT,HF1097,-1,-1,4
REMBRANDT,HF1113,-1,-1,-1
REMBRANDT,HF1122,-1,-1,4
REMBRANDT,HF1136,-1,-1,3
REMBRANDT,HF1139,-1,-1,4
REMBRANDT,HF1150,-1,-1,3
REMBRANDT,HF1156,-1,-1,2
REMBRANDT,HF1167,-1,-1,2
REMBRANDT,HF1185,-1,-1,3
REMBRANDT,HF1191,-1,-1,4
REMBRANDT,HF1199,-1,-1,-1
REMBRANDT,HF1219,-1,-1,3
REMBRANDT,HF1227,-1,-1,2
REMBRANDT,HF1232,-1,-1,3
REMBRANDT,HF1235,-1,-1,2
REMBRANDT,HF1242,-1,-1,3
REMBRANDT,HF1246,-1,-1,2
REMBRANDT,HF1264,-1,-1,2
REMBRANDT,HF1269,-1,-1,4
REMBRANDT,HF1280,-1,-1,3
REMBRANDT,HF1292,-1,-1,4
REMBRANDT,HF1293,-1,-1,-1
REMBRANDT,HF1297,-1,-1,4
REMBRANDT,HF1300,-1,-1,-1
REMBRANDT,HF1307,-1,-1,-1
REMBRANDT,HF1316,-1,-1,2
REMBRANDT,HF1318,-1,-1,-1
REMBRANDT,HF1325,-1,-1,2
REMBRANDT,HF1331,-1,-1,-1
REMBRANDT,HF1334,-1,-1,2
REMBRANDT,HF1344,-1,-1,2
REMBRANDT,HF1345,-1,-1,2
REMBRANDT,HF1357,-1,-1,3
REMBRANDT,HF1381,-1,-1,2
REMBRANDT,HF1397,-1,-1,4
REMBRANDT,HF1398,-1,-1,3
REMBRANDT,HF1407,-1,-1,2
REMBRANDT,HF1409,-1,-1,3
REMBRANDT,HF1420,-1,-1,-1
REMBRANDT,HF1429,-1,-1,-1
REMBRANDT,HF1433,-1,-1,2
REMBRANDT,HF1437,-1,-1,-1
REMBRANDT,HF1442,-1,-1,2
REMBRANDT,HF1458,-1,-1,3
REMBRANDT,HF1463,-1,-1,2
REMBRANDT,HF1489,-1,-1,2
REMBRANDT,HF1490,-1,-1,3
REMBRANDT,HF1493,-1,-1,-1
REMBRANDT,HF1510,-1,-1,-1
REMBRANDT,HF1511,-1,-1,2
REMBRANDT,HF1517,-1,-1,4
REMBRANDT,HF1538,-1,-1,4
REMBRANDT,HF1551,-1,-1,2
REMBRANDT,HF1553,-1,-1,2
REMBRANDT,HF1560,-1,-1,4
REMBRANDT,HF1568,-1,-1,2
REMBRANDT,HF1587,-1,-1,3
REMBRANDT,HF1588,-1,-1,2
REMBRANDT,HF1606,-1,-1,2
REMBRANDT,HF1613,-1,-1,3
REMBRANDT,HF1628,-1,-1,4
REMBRANDT,HF1652,-1,-1,-1
REMBRANDT,HF1677,-1,-1,2
REMBRANDT,HF1702,-1,-1,3
REMBRANDT,HF1708,-1,-1,2
TCGA-GBM,TCGA-02-0003,0,0,4
TCGA-GBM,TCGA-02-0006,0,0,4
TCGA-GBM,TCGA-02-0009,0,0,4
TCGA-GBM,TCGA-02-0011,0,0,4
TCGA-GBM,TCGA-02-0027,0,0,4
TCGA-GBM,TCGA-02-0033,0,0,4
TCGA-GBM,TCGA-02-0034,0,0,4
TCGA-GBM,TCGA-02-0037,0,0,4
TCGA-GBM,TCGA-02-0046,0,0,4
TCGA-GBM,TCGA-02-0047,0,0,4
TCGA-GBM,TCGA-02-0048,0,0,4
TCGA-GBM,TCGA-02-0054,0,0,4
TCGA-GBM,TCGA-02-0059,-1,0,4
TCGA-GBM,TCGA-02-0060,0,0,4
TCGA-GBM,TCGA-02-0064,0,0,4
TCGA-GBM,TCGA-02-0068,0,0,4
TCGA-GBM,TCGA-02-0069,0,0,4
TCGA-GBM,TCGA-02-0070,0,0,4
TCGA-GBM,TCGA-02-0075,0,0,4
TCGA-GBM,TCGA-02-0085,0,0,4
TCGA-GBM,TCGA-02-0086,0,0,4
TCGA-GBM,TCGA-02-0087,-1,0,4
TCGA-GBM,TCGA-02-0102,0,0,4
TCGA-GBM,TCGA-02-0106,-1,0,4
TCGA-GBM,TCGA-02-0116,0,0,4
TCGA-GBM,TCGA-06-0119,0,0,4
TCGA-GBM,TCGA-06-0122,0,0,4
TCGA-GBM,TCGA-06-0128,1,0,4
TCGA-GBM,TCGA-06-0130,0,0,4
TCGA-GBM,TCGA-06-0132,0,0,4
TCGA-GBM,TCGA-06-0133,0,0,4
TCGA-GBM,TCGA-06-0137,0,0,4
TCGA-GBM,TCGA-06-0138,0,0,4
TCGA-GBM,TCGA-06-0139,0,0,4
TCGA-GBM,TCGA-06-0142,0,0,4
TCGA-GBM,TCGA-06-0145,0,0,4
TCGA-GBM,TCGA-06-0149,-1,0,4
TCGA-GBM,TCGA-06-0154,0,0,4
TCGA-GBM,TCGA-06-0158,0,0,4
TCGA-GBM,TCGA-06-0162,-1,0,4
TCGA-GBM,TCGA-06-0164,-1,0,4
TCGA-GBM,TCGA-06-0166,0,0,4
TCGA-GBM,TCGA-06-0168,0,0,4
TCGA-GBM,TCGA-06-0175,-1,0,4
TCGA-GBM,TCGA-06-0176,0,0,4
TCGA-GBM,TCGA-06-0177,-1,0,4
TCGA-GBM,TCGA-06-0179,-1,0,4
TCGA-GBM,TCGA-06-0182,-1,0,4
TCGA-GBM,TCGA-06-0184,0,0,4
TCGA-GBM,TCGA-06-0185,0,0,4
TCGA-GBM,TCGA-06-0187,0,0,4
TCGA-GBM,TCGA-06-0188,0,0,4
TCGA-GBM,TCGA-06-0189,0,0,4
TCGA-GBM,TCGA-06-0190,0,0,4
TCGA-GBM,TCGA-06-0192,0,0,4
TCGA-GBM,TCGA-06-0213,0,0,4
TCGA-GBM,TCGA-06-0238,0,0,4
TCGA-GBM,TCGA-06-0240,0,0,4
TCGA-GBM,TCGA-06-0241,0,0,4
TCGA-GBM,TCGA-06-0644,0,0,4
TCGA-GBM,TCGA-06-0646,0,0,4
TCGA-GBM,TCGA-06-0648,0,0,4
TCGA-GBM,TCGA-06-0649,0,0,4
TCGA-GBM,TCGA-06-1084,0,0,4
TCGA-GBM,TCGA-06-1802,-1,0,4
TCGA-GBM,TCGA-06-2570,1,0,4
TCGA-GBM,TCGA-06-5408,0,0,4
TCGA-GBM,TCGA-06-5412,0,0,4
TCGA-GBM,TCGA-06-5413,0,0,4
TCGA-GBM,TCGA-06-5417,1,-1,4
TCGA-GBM,TCGA-06-6389,1,0,4
TCGA-GBM,TCGA-08-0350,0,0,4
TCGA-GBM,TCGA-08-0352,0,0,4
TCGA-GBM,TCGA-08-0353,0,0,4
TCGA-GBM,TCGA-08-0354,0,0,4
TCGA-GBM,TCGA-08-0355,0,0,4
TCGA-GBM,TCGA-08-0356,0,0,4
TCGA-GBM,TCGA-08-0357,0,0,4
TCGA-GBM,TCGA-08-0358,0,0,4
TCGA-GBM,TCGA-08-0359,0,0,4
TCGA-GBM,TCGA-08-0360,0,-1,4
TCGA-GBM,TCGA-08-0385,0,-1,4
TCGA-GBM,TCGA-08-0389,0,0,4
TCGA-GBM,TCGA-08-0390,0,0,4
TCGA-GBM,TCGA-08-0392,0,0,4
TCGA-GBM,TCGA-08-0512,-1,0,4
TCGA-GBM,TCGA-08-0520,-1,0,4
TCGA-GBM,TCGA-08-0521,-1,0,4
TCGA-GBM,TCGA-08-0522,-1,-1,4
TCGA-GBM,TCGA-08-0524,-1,0,4
TCGA-GBM,TCGA-08-0529,-1,0,4
TCGA-GBM,TCGA-12-0616,0,0,4
TCGA-GBM,TCGA-12-0776,-1,0,4
TCGA-GBM,TCGA-12-0829,0,0,4
TCGA-GBM,TCGA-12-1093,0,0,4
TCGA-GBM,TCGA-12-1094,-1,0,4
TCGA-GBM,TCGA-12-1098,-1,0,4
TCGA-GBM,TCGA-12-1598,0,0,4
TCGA-GBM,TCGA-12-1601,0,-1,-1
TCGA-GBM,TCGA-12-1602,0,0,4
TCGA-GBM,TCGA-12-3650,0,0,4
TCGA-GBM,TCGA-14-0789,0,0,4
TCGA-GBM,TCGA-14-1456,1,0,4
TCGA-GBM,TCGA-14-1794,0,0,4
TCGA-GBM,TCGA-14-1825,0,0,4
TCGA-GBM,TCGA-14-1829,0,0,4
TCGA-GBM,TCGA-14-3477,0,0,4
TCGA-GBM,TCGA-19-0963,-1,0,4
TCGA-GBM,TCGA-19-1390,0,0,4
TCGA-GBM,TCGA-19-1789,0,0,4
TCGA-GBM,TCGA-19-2624,0,0,4
TCGA-GBM,TCGA-19-2631,0,0,4
TCGA-GBM,TCGA-19-5951,0,0,4
TCGA-GBM,TCGA-19-5954,0,0,4
TCGA-GBM,TCGA-19-5958,0,0,4
TCGA-GBM,TCGA-19-5960,0,0,4
TCGA-GBM,TCGA-27-1834,0,0,4
TCGA-GBM,TCGA-27-1838,0,0,4
TCGA-GBM,TCGA-27-2526,0,0,4
TCGA-GBM,TCGA-76-4932,0,-1,4
TCGA-GBM,TCGA-76-4934,0,0,4
TCGA-GBM,TCGA-76-4935,0,0,4
TCGA-GBM,TCGA-76-6191,0,0,4
TCGA-GBM,TCGA-76-6193,0,0,4
TCGA-GBM,TCGA-76-6280,0,0,4
TCGA-GBM,TCGA-76-6282,0,0,4
TCGA-GBM,TCGA-76-6285,0,0,4
TCGA-GBM,TCGA-76-6656,0,0,4
TCGA-GBM,TCGA-76-6657,0,0,4
TCGA-GBM,TCGA-76-6661,0,0,4
TCGA-GBM,TCGA-76-6662,0,0,4
TCGA-GBM,TCGA-76-6663,0,0,4
TCGA-GBM,TCGA-76-6664,0,0,4
TCGA-LGG,TCGA-CS-4941,0,0,3
TCGA-LGG,TCGA-CS-4942,1,0,3
TCGA-LGG,TCGA-CS-4943,1,0,3
TCGA-LGG,TCGA-CS-4944,1,0,2
TCGA-LGG,TCGA-CS-5393,1,0,3
TCGA-LGG,TCGA-CS-5395,0,0,2
TCGA-LGG,TCGA-CS-5396,1,1,3
TCGA-LGG,TCGA-CS-5397,0,0,3
TCGA-LGG,TCGA-CS-6186,0,0,3
TCGA-LGG,TCGA-CS-6188,0,0,3
TCGA-LGG,TCGA-CS-6290,1,0,3
TCGA-LGG,TCGA-CS-6665,1,0,3
TCGA-LGG,TCGA-CS-6666,1,0,3
TCGA-LGG,TCGA-CS-6667,1,0,2
TCGA-LGG,TCGA-CS-6668,1,1,2
TCGA-LGG,TCGA-CS-6669,0,0,2
TCGA-LGG,TCGA-DU-5849,1,1,2
TCGA-LGG,TCGA-DU-5851,1,0,3
TCGA-LGG,TCGA-DU-5852,0,0,3
TCGA-LGG,TCGA-DU-5853,1,0,2
TCGA-LGG,TCGA-DU-5854,0,0,3
TCGA-LGG,TCGA-DU-5855,1,0,3
TCGA-LGG,TCGA-DU-5871,1,0,2
TCGA-LGG,TCGA-DU-5872,1,0,2
TCGA-LGG,TCGA-DU-5874,1,1,2
TCGA-LGG,TCGA-DU-6397,1,1,3
TCGA-LGG,TCGA-DU-6399,1,0,2
TCGA-LGG,TCGA-DU-6400,1,1,2
TCGA-LGG,TCGA-DU-6401,1,0,2
TCGA-LGG,TCGA-DU-6404,0,0,3
TCGA-LGG,TCGA-DU-6405,0,0,3
TCGA-LGG,TCGA-DU-6407,1,0,2
TCGA-LGG,TCGA-DU-6408,1,0,3
TCGA-LGG,TCGA-DU-6410,1,1,3
TCGA-LGG,TCGA-DU-6542,1,0,3
TCGA-LGG,TCGA-DU-7008,1,0,2
TCGA-LGG,TCGA-DU-7010,1,0,3
TCGA-LGG,TCGA-DU-7014,-1,0,2
TCGA-LGG,TCGA-DU-7015,1,0,2
TCGA-LGG,TCGA-DU-7018,1,1,3
TCGA-LGG,TCGA-DU-7019,1,0,3
TCGA-LGG,TCGA-DU-7294,1,1,2
TCGA-LGG,TCGA-DU-7298,1,0,3
TCGA-LGG,TCGA-DU-7299,1,0,3
TCGA-LGG,TCGA-DU-7300,1,1,3
TCGA-LGG,TCGA-DU-7301,1,0,2
TCGA-LGG,TCGA-DU-7302,1,1,3
TCGA-LGG,TCGA-DU-7304,1,0,3
TCGA-LGG,TCGA-DU-7306,1,0,2
TCGA-LGG,TCGA-DU-7309,1,0,3
TCGA-LGG,TCGA-DU-8162,0,0,3
TCGA-LGG,TCGA-DU-8164,1,1,2
TCGA-LGG,TCGA-DU-8165,0,0,3
TCGA-LGG,TCGA-DU-8166,1,0,2
TCGA-LGG,TCGA-DU-8167,1,0,2
TCGA-LGG,TCGA-DU-8168,1,1,3
TCGA-LGG,TCGA-DU-A5TP,1,0,3
TCGA-LGG,TCGA-DU-A5TR,1,0,2
TCGA-LGG,TCGA-DU-A5TS,1,0,2
TCGA-LGG,TCGA-DU-A5TT,0,0,3
TCGA-LGG,TCGA-DU-A5TU,1,0,2
TCGA-LGG,TCGA-DU-A5TW,1,0,3
TCGA-LGG,TCGA-DU-A5TY,0,0,3
TCGA-LGG,TCGA-DU-A6S2,1,1,2
TCGA-LGG,TCGA-DU-A6S3,1,1,2
TCGA-LGG,TCGA-DU-A6S6,1,1,2
TCGA-LGG,TCGA-DU-A6S7,1,0,3
TCGA-LGG,TCGA-DU-A6S8,1,1,3
TCGA-LGG,TCGA-EZ-7265A,-1,-1,-1
TCGA-LGG,TCGA-FG-5964,1,1,2
TCGA-LGG,TCGA-FG-6688,0,0,3
TCGA-LGG,TCGA-FG-6689,1,0,2
TCGA-LGG,TCGA-FG-6691,1,0,2
TCGA-LGG,TCGA-FG-6692,0,0,3
TCGA-LGG,TCGA-FG-7643,0,0,2
TCGA-LGG,TCGA-FG-A4MT,1,0,2
TCGA-LGG,TCGA-FG-A6IZ,1,1,2
TCGA-LGG,TCGA-FG-A713,1,1,2
TCGA-LGG,TCGA-HT-7473,1,0,2
TCGA-LGG,TCGA-HT-7475,1,0,3
TCGA-LGG,TCGA-HT-7602,1,0,2
TCGA-LGG,TCGA-HT-7616,1,1,3
TCGA-LGG,TCGA-HT-7680,0,0,2
TCGA-LGG,TCGA-HT-7684,1,0,3
TCGA-LGG,TCGA-HT-7686,1,0,3
TCGA-LGG,TCGA-HT-7690,1,0,3
TCGA-LGG,TCGA-HT-7692,1,1,2
TCGA-LGG,TCGA-HT-7693,1,0,2
TCGA-LGG,TCGA-HT-7694,1,1,3
TCGA-LGG,TCGA-HT-7855,1,0,3
TCGA-LGG,TCGA-HT-7856,1,1,3
TCGA-LGG,TCGA-HT-7860,0,0,3
TCGA-LGG,TCGA-HT-7874,1,1,3
TCGA-LGG,TCGA-HT-7879,1,0,3
TCGA-LGG,TCGA-HT-7882,0,0,3
TCGA-LGG,TCGA-HT-7884,1,0,2
TCGA-LGG,TCGA-HT-8018,1,0,2
TCGA-LGG,TCGA-HT-8105,1,1,3
TCGA-LGG,TCGA-HT-8106,1,0,3
TCGA-LGG,TCGA-HT-8107,0,0,2
TCGA-LGG,TCGA-HT-8111,1,0,3
TCGA-LGG,TCGA-HT-8113,1,0,2
TCGA-LGG,TCGA-HT-8114,1,0,3
TCGA-LGG,TCGA-HT-8563,1,0,3
TCGA-LGG,TCGA-HT-A5RC,0,0,3
TCGA-LGG,TCGA-HT-A614,1,0,2
TCGA-LGG,TCGA-HT-A61A,1,0,2


==> Appendices/test_predictions.csv <==
Data_collection,Patient,IDH_mutated,Prediction_score_IDH_wildtype,Prediction_score_IDH_mutated,1p19q_codeleted,Prediction_score_1p19q_codeleted,Prediction_score_1p19q_intact,Grade,Prediction_score_grade_2,Prediction_score_grade_3,Prediction_score_grade_4
TCGA-GBM,TCGA-02-0003,0,0.99998915,1.0867886E-05,0,0.99996686,3.308471E-05,4,7.377526E-05,0.00074111245,0.99918514
TCGA-GBM,TCGA-02-0006,0,0.42321962,0.5767803,0,0.68791837,0.31208166,4,0.60229343,0.26596427,0.13174225
TCGA-GBM,TCGA-02-0009,0,0.99306935,0.006930672,0,0.9906961,0.009303949,4,0.056565534,0.10282235,0.8406121
TCGA-GBM,TCGA-02-0011,0,0.13531776,0.8646823,0,0.85318035,0.1468197,4,0.015055533,0.92510724,0.05983725
TCGA-GBM,TCGA-02-0027,0,0.9997279,0.00027212297,0,0.9986827,0.0013172914,4,0.0016104137,0.0038575265,0.994532
TCGA-GBM,TCGA-02-0033,0,0.99974436,0.00025564007,0,0.99940693,0.000593021,4,0.0020670628,0.003761288,0.9941717
TCGA-GBM,TCGA-02-0034,0,0.91404164,0.08595832,0,0.89209336,0.1079066,4,0.0116944825,0.061110377,0.92719513
TCGA-GBM,TCGA-02-0037,0,0.9999577,4.2315594E-05,0,0.99992716,7.2827526E-05,4,8.2080274E-05,0.009249337,0.9906686
TCGA-GBM,TCGA-02-0046,0,0.999129,0.0008710656,0,0.9989637,0.0010362669,4,0.004290756,0.022799779,0.97290945
TCGA-GBM,TCGA-02-0047,0,0.99991703,8.3008505E-05,0,0.9999292,7.0863265E-05,4,0.00016252015,0.040118434,0.95971906
TCGA-GBM,TCGA-02-0048,0,0.9998785,0.00012148175,0,0.99959475,0.00040527192,4,0.0002215901,0.00039696065,0.9993814
TCGA-GBM,TCGA-02-0054,0,0.9999831,1.689829E-05,0,0.9999442,5.583975E-05,4,0.0010063206,0.060579527,0.93841416
TCGA-GBM,TCGA-02-0059,-1,0.9993749,0.00062511285,0,0.9996424,0.0003576683,4,0.0007046657,0.010920537,0.9883748
TCGA-GBM,TCGA-02-0060,0,0.7197039,0.28029615,0,0.9016612,0.09833879,4,0.17739706,0.3728545,0.4497484
TCGA-GBM,TCGA-02-0064,0,0.9999083,9.170197E-05,0,0.9995073,0.00049264234,4,0.00043781495,0.0028024286,0.99675983
TCGA-GBM,TCGA-02-0068,0,0.99187535,0.008124709,0,0.99528164,0.0047183693,4,0.0030539853,0.59695286,0.39999318
TCGA-GBM,TCGA-02-0069,0,0.9890871,0.010912909,0,0.99704784,0.002952148,4,0.0057067247,0.061368063,0.9329252
TCGA-GBM,TCGA-02-0070,0,0.9940659,0.0059340666,0,0.957794,0.042206,4,0.008216515,0.03556913,0.9562143
TCGA-GBM,TCGA-02-0075,0,0.99933076,0.0006693099,0,0.99735296,0.0026470982,4,0.00044697264,0.0035736929,0.9959793
TCGA-GBM,TCGA-02-0085,0,0.99114406,0.008855922,0,0.9756698,0.02433019,4,0.0065203947,0.035171553,0.95830804
TCGA-GBM,TCGA-02-0086,0,0.99965334,0.00034666777,0,0.998698,0.0013019645,4,0.00032699382,0.0018025768,0.99787045
TCGA-GBM,TCGA-02-0087,-1,0.9974885,0.0025114634,0,0.9990638,0.00093628286,4,0.007505083,0.008562708,0.98393226
TCGA-GBM,TCGA-02-0102,0,0.9797647,0.020235319,0,0.98292196,0.017078074,4,0.03512482,0.3901857,0.5746895
TCGA-GBM,TCGA-02-0106,-1,0.99993694,6.302759E-05,0,0.99980897,0.00019110431,4,6.0797247E-05,0.0008735659,0.9990657
TCGA-GBM,TCGA-02-0116,0,0.9999778,2.2125667E-05,0,0.9996886,0.0003113695,4,0.00015498884,0.00051770627,0.9993273
TCGA-GBM,TCGA-06-0119,0,0.9999362,6.3770494E-05,0,0.9999355,6.452215E-05,4,0.00013225728,0.0028902534,0.99697745
TCGA-GBM,TCGA-06-0122,0,0.9915298,0.008470196,0,0.9859093,0.0140907345,4,0.0121390615,0.27333176,0.71452916
TCGA-GBM,TCGA-06-0128,1,0.99988174,0.00011820537,0,0.99980634,0.00019373452,4,0.00016409029,0.007865882,0.99197
TCGA-GBM,TCGA-06-0130,0,0.99998784,1.2123987E-05,0,0.9999323,6.775062E-05,4,8.0872844E-05,0.0026260202,0.99729306
TCGA-GBM,TCGA-06-0132,0,0.9998566,0.00014341719,0,0.99988496,0.00011501736,4,0.00072843547,0.005115947,0.99415565
TCGA-GBM,TCGA-06-0133,0,0.97782,0.02218004,0,0.993807,0.0061929906,4,0.026753133,0.04659919,0.9266477
TCGA-GBM,TCGA-06-0137,0,0.96448904,0.03551094,0,0.99403125,0.005968731,4,0.00649511,0.38909483,0.60441005
TCGA-GBM,TCGA-06-0138,0,0.9977743,0.0022256707,0,0.99736834,0.002631674,4,0.0032954598,0.011606657,0.9850979
TCGA-GBM,TCGA-06-0139,0,0.9992649,0.0007350447,0,0.99898964,0.0010103129,4,0.0021781863,0.0069256434,0.99089617
TCGA-GBM,TCGA-06-0142,0,0.99909425,0.0009057334,0,0.9985896,0.0014103584,4,0.002598974,0.046451908,0.9509491
TCGA-GBM,TCGA-06-0145,0,0.99964654,0.00035350278,0,0.999652,0.00034802416,4,0.0009068022,0.021991275,0.977102
TCGA-GBM,TCGA-06-0149,-1,0.9992161,0.0007839425,0,0.9981067,0.0018932257,4,0.0057726577,0.013888515,0.9803388
TCGA-GBM,TCGA-06-0154,0,0.99968064,0.00031937403,0,0.999729,0.00027106237,4,0.00041507537,0.23430935,0.7652756
TCGA-GBM,TCGA-06-0158,0,0.9999199,8.014118E-05,0,0.99992514,7.4846226E-05,4,0.0026547876,0.20762624,0.789719
TCGA-GBM,TCGA-06-0162,-1,0.99964297,0.0003569706,0,0.9997459,0.000254147,4,0.00033955855,0.04318936,0.9564711
TCGA-GBM,TCGA-06-0164,-1,0.9983991,0.0016009645,0,0.9873262,0.012673735,4,0.0016517473,0.0048346478,0.9935136
TCGA-GBM,TCGA-06-0166,0,0.99991715,8.2846556E-05,0,0.999554,0.0004459562,4,0.00013499439,0.011635037,0.98823
TCGA-GBM,TCGA-06-0168,0,0.9975561,0.0024438864,0,0.9964825,0.0035174883,4,0.004766434,0.10448053,0.89075303
TCGA-GBM,TCGA-06-0175,-1,0.9996252,0.00037482675,0,0.9988098,0.0011902251,4,0.0026097735,0.04992068,0.94746953
TCGA-GBM,TCGA-06-0176,0,0.99550986,0.0044901576,0,0.9998872,0.00011279297,4,0.032868527,0.36690876,0.6002227
TCGA-GBM,TCGA-06-0177,-1,0.81774735,0.18225263,0,0.9946464,0.0053536464,4,0.026683953,0.13013016,0.8431859
TCGA-GBM,TCGA-06-0179,-1,0.9997508,0.00024923254,0,0.9989778,0.0010222099,4,0.002628482,0.004127114,0.99324447
TCGA-GBM,TCGA-06-0182,-1,0.99999547,4.5838406E-06,0,0.99998736,1.2656287E-05,4,0.0002591103,0.00018499703,0.9995559
TCGA-GBM,TCGA-06-0184,0,0.9935369,0.0064631375,0,0.99458355,0.0054164114,4,0.023110552,0.017436244,0.9594532
TCGA-GBM,TCGA-06-0185,0,0.9999337,6.6310655E-05,0,0.99986255,0.00013738607,4,7.657532E-05,0.016089642,0.98383385
TCGA-GBM,TCGA-06-0187,0,0.9991689,0.0008312097,0,0.99700147,0.0029984985,4,0.0020616595,0.033111423,0.96482694
TCGA-GBM,TCGA-06-0188,0,0.9883802,0.011619771,0,0.9826743,0.017325714,4,0.013776424,0.112841725,0.87338185
TCGA-GBM,TCGA-06-0189,0,0.99906737,0.000932636,0,0.9983865,0.0016135005,4,0.0022760795,0.0106745735,0.9870494
TCGA-GBM,TCGA-06-0190,0,0.99954176,0.00045831292,0,0.9967013,0.0032986512,4,0.00040555766,0.001246768,0.99834764
TCGA-GBM,TCGA-06-0192,0,0.9997876,0.0002123566,0,0.9992735,0.0007264875,4,0.0004505576,0.0014473333,0.9981021
TCGA-GBM,TCGA-06-0213,0,0.99986935,0.0001305845,0,0.99971646,0.00028351307,4,8.755587E-05,0.0013480412,0.9985644
TCGA-GBM,TCGA-06-0238,0,0.9999982,1.7603431E-06,0,0.9999894,1.0616134E-05,4,8.076515E-05,5.6053756E-05,0.99986315
TCGA-GBM,TCGA-06-0240,0,0.9989956,0.0010044163,0,0.99948466,0.0005152657,4,0.0016040986,0.21931975,0.77907616
TCGA-GBM,TCGA-06-0241,0,0.99959785,0.00040211933,0,0.99910825,0.0008917038,4,0.0023411359,0.007850656,0.98980826
TCGA-GBM,TCGA-06-0644,0,0.9871044,0.012895588,0,0.9859228,0.0140771745,4,0.013671214,0.09819665,0.88813215
TCGA-GBM,TCGA-06-0646,0,0.99959,0.0004100472,0,0.99936503,0.00063495064,4,0.0019223108,0.040443853,0.95763385
TCGA-GBM,TCGA-06-0648,0,0.9999709,2.9083441E-05,0,0.99982435,0.00017571273,4,0.00077678583,0.00038868992,0.99883455
TCGA-GBM,TCGA-06-0649,0,0.9997805,0.00021952427,0,0.99951684,0.00048311835,4,0.042641632,0.0058432207,0.95151514
TCGA-GBM,TCGA-06-1084,0,0.99985826,0.00014174655,0,0.99968565,0.0003144242,4,0.0002676724,0.20492287,0.79480946
TCGA-GBM,TCGA-06-1802,-1,0.9991928,0.0008072305,0,0.9956176,0.004382337,4,0.00043478087,0.0019495043,0.9976157
TCGA-GBM,TCGA-06-2570,1,0.96841115,0.031588882,0,0.9842457,0.015754245,4,0.015369608,0.030956635,0.9536738
TCGA-GBM,TCGA-06-5408,0,0.99857306,0.0014269598,0,0.9962638,0.0037362208,4,0.0027690146,0.016195394,0.98103565
TCGA-GBM,TCGA-06-5412,0,0.99366105,0.006338921,0,0.99193794,0.008061992,4,0.011476759,0.06606435,0.9224589
TCGA-GBM,TCGA-06-5413,0,0.9994105,0.00058955856,0,0.9983026,0.0016974095,4,0.0027100197,0.021083053,0.97620696
TCGA-GBM,TCGA-06-5417,1,0.1521267,0.8478733,-1,0.3064492,0.6935508,4,0.13736826,0.37757674,0.48505494
TCGA-GBM,TCGA-06-6389,1,0.99987435,0.00012558252,0,0.9997017,0.00029827762,4,0.0014020519,0.0020044278,0.99659353
TCGA-GBM,TCGA-08-0350,0,0.19229275,0.8077072,0,0.033211168,0.9667888,4,0.051619414,0.22280572,0.72557485
TCGA-GBM,TCGA-08-0352,0,0.99997497,2.5071595E-05,0,0.99992514,7.4846226E-05,4,0.00024192198,0.00048111935,0.99927694
TCGA-GBM,TCGA-08-0353,0,0.9901496,0.009850325,0,0.9967775,0.003222484,4,0.0053748637,0.004291497,0.9903336
TCGA-GBM,TCGA-08-0354,0,0.76413894,0.23586108,0,0.7554566,0.24454337,4,0.08784444,0.2004897,0.71166587
TCGA-GBM,TCGA-08-0355,0,0.9998349,0.00016506859,0,0.99984336,0.00015659066,4,0.00076689845,0.023648744,0.9755844
TCGA-GBM,TCGA-08-0356,0,0.97673583,0.023264103,0,0.97773504,0.022264915,4,0.01175834,0.031075679,0.95716596
TCGA-GBM,TCGA-08-0357,0,0.99509466,0.004905406,0,0.99300176,0.0069982093,4,0.005191745,0.038681854,0.95612645
TCGA-GBM,TCGA-08-0358,0,0.99999785,2.199356E-06,0,0.99999034,9.628425E-06,4,6.113315E-06,0.0011283219,0.9988656
TCGA-GBM,TCGA-08-0359,0,0.97885466,0.021145396,0,0.9956006,0.0043994132,4,0.009885523,0.066605434,0.92350906
TCGA-GBM,TCGA-08-0360,0,0.9922444,0.0077555366,-1,0.9948704,0.0051296344,4,0.013318472,0.03317344,0.95350814
TCGA-GBM,TCGA-08-0385,0,0.99605453,0.0039454065,-1,0.99686414,0.003135836,4,0.0050293226,0.029977333,0.96499336
TCGA-GBM,TCGA-08-0389,0,0.99964714,0.00035281325,0,0.9991272,0.00087276706,4,0.0017554013,0.0024730961,0.99577147
TCGA-GBM,TCGA-08-0390,0,0.99945146,0.00054847915,0,0.99936,0.0006399274,4,0.0036811908,0.0050958768,0.991223
TCGA-GBM,TCGA-08-0392,0,0.99962366,0.00037629317,0,0.9993575,0.0006424303,4,0.00036593352,0.010291994,0.9893421
TCGA-GBM,TCGA-08-0512,-1,0.9982893,0.0017106998,0,0.99193794,0.008061992,4,0.0016200381,0.0027773918,0.9956026
TCGA-GBM,TCGA-08-0520,-1,0.99603915,0.0039607873,0,0.9981933,0.0018066854,4,0.0007140295,0.019064669,0.9802213
TCGA-GBM,TCGA-08-0521,-1,0.9975274,0.002472623,0,0.99490017,0.0050998176,4,0.001514669,0.020103427,0.9783819
TCGA-GBM,TCGA-08-0522,-1,0.99960107,0.00039899128,-1,0.9992053,0.0007947255,4,0.000269389,0.006173321,0.9935573
TCGA-GBM,TCGA-08-0524,-1,0.9964619,0.003538086,0,0.99620515,0.003794834,4,0.00019140428,0.010096702,0.9897119
TCGA-GBM,TCGA-08-0529,-1,0.9996567,0.00034329997,0,0.99952066,0.0004793605,4,0.00032077235,0.035970636,0.9637086
TCGA-GBM,TCGA-12-0616,0,0.98521465,0.014785408,0,0.98704207,0.01295789,4,0.01592791,0.12875569,0.8553164
TCGA-GBM,TCGA-12-0776,-1,0.99899167,0.0010083434,0,0.9987031,0.0012968953,4,0.019219175,0.0637484,0.9170324
TCGA-GBM,TCGA-12-0829,0,0.99913067,0.0008693674,0,0.99821776,0.0017821962,4,0.0021031094,0.055067167,0.9428297
TCGA-GBM,TCGA-12-1093,0,0.99992585,7.411892E-05,0,0.9999448,5.518923E-05,4,0.00046803855,0.012115157,0.98741674
TCGA-GBM,TCGA-12-1094,-1,0.9980045,0.0019955388,0,0.9866105,0.013389497,4,0.0053194338,0.01599471,0.97868586
TCGA-GBM,TCGA-12-1098,-1,0.9998406,0.00015936712,0,0.9977216,0.0022783307,4,0.00010218692,0.035607774,0.9642901
TCGA-GBM,TCGA-12-1598,0,0.96309197,0.036908068,0,0.97933435,0.020665688,4,0.012952217,0.52912676,0.45792103
TCGA-GBM,TCGA-12-1601,0,0.9875683,0.012431651,-1,0.991891,0.008108984,-1,0.0118053425,0.105477065,0.88271755
TCGA-GBM,TCGA-12-1602,0,0.99830914,0.0016908031,0,0.99858415,0.0014158705,4,0.008427611,0.025996923,0.9655755
TCGA-GBM,TCGA-12-3650,0,0.9761519,0.023848088,0,0.97467697,0.025323058,4,0.010450666,0.43705726,0.5524921
TCGA-GBM,TCGA-14-0789,0,0.99856466,0.0014353332,0,0.99666256,0.0033374047,4,0.001406897,0.008273975,0.99031913
TCGA-GBM,TCGA-14-1456,1,0.06299064,0.93700933,0,0.8656222,0.13437784,4,0.16490369,0.47177824,0.36331803
TCGA-GBM,TCGA-14-1794,0,0.8579393,0.14206071,0,0.9850429,0.014957087,4,0.023009384,0.09868736,0.8783033
TCGA-GBM,TCGA-14-1825,0,0.99960107,0.00039899128,0,0.99968123,0.0003187511,4,0.008552247,0.010156045,0.9812918
TCGA-GBM,TCGA-14-1829,0,0.90690076,0.09309922,0,0.9907856,0.009214366,4,0.008461936,0.102735735,0.88880235
TCGA-GBM,TCGA-14-3477,0,0.99796116,0.002038787,0,0.9990728,0.0009271923,4,0.0032272525,0.021644868,0.9751279
TCGA-GBM,TCGA-19-0963,-1,0.99876726,0.0012327607,0,0.9983612,0.0016388679,4,0.0031698826,0.13153598,0.86529416
TCGA-GBM,TCGA-19-1390,0,0.99913234,0.0008676725,0,0.99703634,0.0029636684,4,0.0015592943,0.026028048,0.97241265
TCGA-GBM,TCGA-19-1789,0,0.9809491,0.0190509,0,0.9915216,0.008478402,4,0.038703684,0.14341596,0.8178804
TCGA-GBM,TCGA-19-2624,0,0.7535573,0.24644265,0,0.9816127,0.018387254,4,0.12311598,0.12769651,0.7491875
TCGA-GBM,TCGA-19-2631,0,0.99860877,0.001391234,0,0.9981178,0.0018821858,4,0.0009839778,0.01843531,0.9805807
TCGA-GBM,TCGA-19-5951,0,0.9999031,9.685608E-05,0,0.99977034,0.00022960825,4,0.0020246736,0.004014765,0.9939606
TCGA-GBM,TCGA-19-5954,0,0.99456257,0.0054374957,0,0.9968273,0.0031726828,4,0.0073725334,0.06310084,0.9295266
TCGA-GBM,TCGA-19-5958,0,0.99999475,5.234907E-06,0,0.999941,5.8978338E-05,4,3.5422294E-05,8.6819025E-05,0.9998777
TCGA-GBM,TCGA-19-5960,0,0.9683962,0.03160382,0,0.9013577,0.09864227,4,0.011394806,0.18114014,0.8074651
TCGA-GBM,TCGA-27-1834,0,0.99998164,1.8342893E-05,0,0.9999685,3.1446623E-05,4,8.611921E-05,0.00031686216,0.999597
TCGA-GBM,TCGA-27-1838,0,0.9993625,0.00063743413,0,0.9940428,0.005957154,4,0.0006736379,0.007191195,0.99213517
TCGA-GBM,TCGA-27-2526,0,0.99983776,0.00016219281,0,0.9996898,0.00031015594,4,0.00016658282,0.0006323714,0.9992011
TCGA-GBM,TCGA-76-4932,0,0.9867389,0.013261103,-1,0.9949397,0.005060332,4,0.0007321126,0.003016794,0.99625117
TCGA-GBM,TCGA-76-4934,0,0.99318933,0.006810731,0,0.9995073,0.00049264234,4,0.0061555947,0.0070025027,0.98684186
TCGA-GBM,TCGA-76-4935,0,0.74562997,0.25437003,0,0.98242307,0.01757688,4,0.76535034,0.06437644,0.17027317
TCGA-GBM,TCGA-76-6191,0,0.9981067,0.0018932257,0,0.9970879,0.0029121784,4,0.0044340584,0.0096095055,0.98595643
TCGA-GBM,TCGA-76-6193,0,0.9966168,0.003383191,0,0.99850464,0.0014953383,4,0.0037061477,0.07873953,0.9175543
TCGA-GBM,TCGA-76-6280,0,0.99948776,0.0005122569,0,0.99908185,0.00091819017,4,0.0001475792,0.00846075,0.99139166
TCGA-GBM,TCGA-76-6282,0,0.995906,0.004093958,0,0.99861956,0.0013804223,4,0.0006694951,0.009437619,0.9898929
TCGA-GBM,TCGA-76-6285,0,0.99949074,0.0005092657,0,0.9971661,0.0028338495,4,0.0031175872,0.04005614,0.95682627
TCGA-GBM,TCGA-76-6656,0,0.9996917,0.00030834455,0,0.9983897,0.0016103574,4,0.02648366,0.0017969633,0.9717193
TCGA-GBM,TCGA-76-6657,0,0.99987245,0.00012755992,0,0.99951494,0.0004850083,4,0.00096620515,0.005599633,0.9934342
TCGA-GBM,TCGA-76-6661,0,0.93211424,0.06788577,0,0.9640178,0.035982177,4,0.03490037,0.026863772,0.9382358
TCGA-GBM,TCGA-76-6662,0,0.96425414,0.035745807,0,0.9963924,0.003607617,4,0.02845819,0.02544755,0.9460942
TCGA-GBM,TCGA-76-6663,0,0.88664144,0.113358565,0,0.9984207,0.0015792594,4,0.010206689,0.43740335,0.5523899
TCGA-GBM,TCGA-76-6664,0,0.11047115,0.8895289,0,0.9559813,0.04401865,4,0.0049677677,0.8806894,0.11434281
TCGA-LGG,TCGA-CS-4941,0,0.88931274,0.11068726,0,0.87037706,0.12962292,3,0.02865127,0.048591908,0.92275685
TCGA-LGG,TCGA-CS-4942,1,0.0031327847,0.99686724,0,0.96309197,0.036908068,3,0.96261597,0.0148612335,0.022522787
TCGA-LGG,TCGA-CS-4943,1,0.005265965,0.99473405,0,0.9940544,0.0059455987,3,0.9439103,0.023049146,0.03304057
TCGA-LGG,TCGA-CS-4944,1,0.09363656,0.9063635,0,0.8755211,0.124478824,2,0.34047556,0.33881712,0.3207073
TCGA-LGG,TCGA-CS-5393,1,0.09623762,0.9037624,0,0.98178816,0.01821182,3,0.14111634,0.42021698,0.43866673
TCGA-LGG,TCGA-CS-5395,0,0.8502822,0.14971776,0,0.9932025,0.0067975316,2,0.052374925,0.18397054,0.76365453
TCGA-LGG,TCGA-CS-5396,1,0.99839586,0.0016040892,1,0.99967945,0.00032062363,3,0.0016345463,0.29090768,0.7074577
TCGA-LGG,TCGA-CS-5397,0,0.49304244,0.50695753,0,0.8829839,0.117016025,3,0.38702008,0.21211159,0.40086827
TCGA-LGG,TCGA-CS-6186,0,0.99913234,0.0008676725,0,0.99956185,0.00043818905,3,0.0008662089,0.16898473,0.83014905
TCGA-LGG,TCGA-CS-6188,0,0.52768165,0.47231838,0,0.8584221,0.14157787,3,0.19437431,0.47675493,0.3288707
TCGA-LGG,TCGA-CS-6290,1,0.9102666,0.08973339,0,0.9462997,0.053700306,3,0.104100704,0.25633416,0.6395651
TCGA-LGG,TCGA-CS-6665,1,0.99600047,0.003999501,0,0.99756086,0.0024391294,3,0.011873978,0.01634113,0.97178483
TCGA-LGG,TCGA-CS-6666,1,0.21655986,0.7834402,0,0.9327296,0.067270435,3,0.17667453,0.36334327,0.45998225
TCGA-LGG,TCGA-CS-6667,1,0.12061995,0.87938,0,0.95699733,0.043002643,2,0.63733935,0.19323014,0.16943048
TCGA-LGG,TCGA-CS-6668,1,0.076787576,0.9232124,1,0.4240933,0.57590663,2,0.6810894,0.13706882,0.18184178
TCGA-LGG,TCGA-CS-6669,0,0.8488156,0.1511844,0,0.94018847,0.05981148,2,0.037862387,0.02352077,0.9386168
TCGA-LGG,TCGA-DU-5849,1,0.05773187,0.94226813,1,0.8664153,0.13358466,2,0.72753835,0.15028271,0.12217898
TCGA-LGG,TCGA-DU-5851,1,0.9963994,0.003600603,0,0.99808073,0.0019192374,3,0.0060602655,0.12558761,0.8683521
TCGA-LGG,TCGA-DU-5852,0,0.9998591,0.00014091856,0,0.99954873,0.00045121062,3,0.002267452,0.0038046916,0.99392784
TCGA-LGG,TCGA-DU-5853,1,0.010986943,0.9890131,0,0.9549844,0.045015533,2,0.8603989,0.077804394,0.061796777
TCGA-LGG,TCGA-DU-5854,0,0.9567354,0.043264627,0,0.98768765,0.012312326,3,0.1194655,0.27027336,0.6102612
TCGA-LGG,TCGA-DU-5855,1,0.009312956,0.9906871,0,0.46602532,0.53397465,3,0.008289882,0.97042197,0.021288157
TCGA-LGG,TCGA-DU-5871,1,0.05623634,0.9437636,0,0.9449439,0.05505607,2,0.42517176,0.20180763,0.37302068
TCGA-LGG,TCGA-DU-5872,1,0.062359583,0.9376405,0,0.15278916,0.8472108,2,0.12133307,0.48199505,0.39667192
TCGA-LGG,TCGA-DU-5874,1,0.22858672,0.77141327,1,0.6457066,0.3542934,2,0.58503634,0.20639434,0.2085693
TCGA-LGG,TCGA-DU-6397,1,0.97691274,0.02308724,1,0.9908213,0.009178773,3,0.0048094327,0.0412339,0.9539566
TCGA-LGG,TCGA-DU-6399,1,0.0023920655,0.99760795,0,0.9970073,0.0029926652,2,0.98691386,0.007037292,0.006048777
TCGA-LGG,TCGA-DU-6400,1,0.030923586,0.9690764,1,0.37771282,0.6222872,2,0.9710506,0.015339471,0.01360994
TCGA-LGG,TCGA-DU-6401,1,0.014545513,0.98545444,0,0.45332992,0.54667014,2,0.878585,0.06398724,0.05742785
TCGA-LGG,TCGA-DU-6404,0,0.8563024,0.14369765,0,0.9857318,0.0142681915,3,0.012578745,0.8931047,0.09431658
TCGA-LGG,TCGA-DU-6405,0,0.94122344,0.058776554,0,0.9657707,0.034229323,3,0.015099723,0.858934,0.12596628
TCGA-LGG,TCGA-DU-6407,1,0.0046772743,0.99532276,0,0.95787287,0.042127114,2,0.95650303,0.019410672,0.024086302
TCGA-LGG,TCGA-DU-6408,1,0.032852467,0.9671475,0,0.2978783,0.70212173,3,0.46377006,0.4552443,0.08098562
TCGA-LGG,TCGA-DU-6410,1,0.84198,0.15801999,1,0.9610981,0.038901985,3,0.029748935,0.547783,0.42246798
TCGA-LGG,TCGA-DU-6542,1,0.99541724,0.004582765,0,0.99690056,0.0030994152,3,0.0036504513,0.033356518,0.962993
TCGA-LGG,TCGA-DU-7008,1,0.0027017966,0.9972982,0,0.9924154,0.007584589,2,0.945233,0.033200152,0.021566862
TCGA-LGG,TCGA-DU-7010,1,0.9090629,0.090937115,0,0.83999664,0.16000335,3,0.011747591,0.11156695,0.8766855
TCGA-LGG,TCGA-DU-7014,-1,0.0067384504,0.9932615,0,0.9144437,0.08555635,2,0.90214694,0.05846623,0.03938676
TCGA-LGG,TCGA-DU-7015,1,0.11059116,0.8894088,0,0.9457512,0.05424881,2,0.4990067,0.23008518,0.27090812
TCGA-LGG,TCGA-DU-7018,1,0.6190684,0.38093168,1,0.9720721,0.027927874,3,0.02608347,0.3462771,0.6276394
TCGA-LGG,TCGA-DU-7019,1,0.06866228,0.9313377,0,0.68647516,0.31352484,3,0.6280373,0.2546188,0.11734395
TCGA-LGG,TCGA-DU-7294,1,0.39513415,0.6048658,1,0.4910898,0.5089102,2,0.44678423,0.11827048,0.4349453
TCGA-LGG,TCGA-DU-7298,1,0.02178117,0.97821885,0,0.58896303,0.41103697,3,0.4621931,0.40058115,0.13722575
TCGA-LGG,TCGA-DU-7299,1,0.050494254,0.94950575,0,0.9805993,0.019400762,3,0.88520575,0.03754964,0.077244624
TCGA-LGG,TCGA-DU-7300,1,0.20334144,0.7966585,1,0.21174264,0.78825736,3,0.6957292,0.14594184,0.15832895
TCGA-LGG,TCGA-DU-7301,1,0.028517082,0.9714829,0,0.7594931,0.24050693,2,0.7559878,0.13617343,0.10783881
TCGA-LGG,TCGA-DU-7302,1,0.07878401,0.92121595,1,0.97414124,0.025858777,3,0.59945434,0.13100924,0.2695364
TCGA-LGG,TCGA-DU-7304,1,0.049359404,0.9506406,0,0.9947084,0.005291605,3,0.5746174,0.17312215,0.25226048
TCGA-LGG,TCGA-DU-7306,1,0.774658,0.22534202,0,0.9720191,0.027980946,2,0.07909051,0.4979186,0.42299092
TCGA-LGG,TCGA-DU-7309,1,0.02068546,0.97931457,0,0.91696864,0.08303132,3,0.91011685,0.041825026,0.048058107
TCGA-LGG,TCGA-DU-8162,0,0.19030987,0.8096902,0,0.84344435,0.15655571,3,0.6724078,0.15660264,0.17098951
TCGA-LGG,TCGA-DU-8164,1,0.026989132,0.9730109,1,0.6119184,0.38808158,2,0.78654927,0.11851947,0.0949313
TCGA-LGG,TCGA-DU-8165,0,0.99918324,0.00081673806,0,0.9982692,0.0017308301,3,0.0077142627,0.01586733,0.97641844
TCGA-LGG,TCGA-DU-8166,1,0.062617026,0.93738294,0,0.52265906,0.47734097,2,0.571523,0.27175376,0.15672325
TCGA-LGG,TCGA-DU-8167,1,0.08068282,0.9193171,0,0.8626991,0.13730097,2,0.7117111,0.14616342,0.14212546
TCGA-LGG,TCGA-DU-8168,1,0.4501781,0.5498219,1,0.9405718,0.05942822,3,0.28535154,0.39651006,0.31813842
TCGA-LGG,TCGA-DU-A5TP,1,0.13576113,0.8642388,0,0.98667485,0.013325148,3,0.6805368,0.11191124,0.20755199
TCGA-LGG,TCGA-DU-A5TR,1,0.038810804,0.9611892,0,0.94154674,0.05845324,2,0.7418394,0.1198958,0.13826479
TCGA-LGG,TCGA-DU-A5TS,1,0.36534345,0.6346565,0,0.97664696,0.023353029,2,0.076500095,0.7058904,0.21760948
TCGA-LGG,TCGA-DU-A5TT,0,0.57493186,0.42506814,0,0.8586593,0.14134066,3,0.24835269,0.18135522,0.5702921
TCGA-LGG,TCGA-DU-A5TU,1,0.17411166,0.82588834,0,0.8903419,0.109658085,2,0.26840523,0.31951824,0.41207647
TCGA-LGG,TCGA-DU-A5TW,1,0.0015382263,0.99846184,0,0.9784259,0.021574067,3,0.99424005,0.0014788082,0.004281163
TCGA-LGG,TCGA-DU-A5TY,0,0.99497885,0.00502115,0,0.9904406,0.009559399,3,0.0076062134,0.03340487,0.9589889
TCGA-LGG,TCGA-DU-A6S2,1,0.1338958,0.8661042,1,0.10181248,0.8981875,2,0.8703488,0.033631936,0.096019216
TCGA-LGG,TCGA-DU-A6S3,1,0.07097701,0.92902297,1,0.049773447,0.9502266,2,0.8236395,0.043779366,0.13258114
TCGA-LGG,TCGA-DU-A6S6,1,0.0054852334,0.9945148,1,0.0052813343,0.9947187,2,0.95740056,0.030734295,0.011865048
TCGA-LGG,TCGA-DU-A6S7,1,0.0015218158,0.99847823,0,0.9977216,0.0022783307,3,0.97611564,0.011231668,0.012652792
TCGA-LGG,TCGA-DU-A6S8,1,0.90418625,0.09581377,1,0.9320215,0.06797852,3,0.15433969,0.06605734,0.779603
TCGA-LGG,TCGA-EZ-7265A,-1,0.01654544,0.9834546,-1,0.92290026,0.077099696,-1,0.91443384,0.045349486,0.040216673
TCGA-LGG,TCGA-FG-5964,1,0.95945925,0.04054074,1,0.9480585,0.051941562,2,0.052469887,0.18844457,0.75908554
TCGA-LGG,TCGA-FG-6688,0,0.41685596,0.583144,0,0.400786,0.599214,3,0.32869554,0.28211078,0.3891937
TCGA-LGG,TCGA-FG-6689,1,0.040960647,0.9590394,0,0.88871056,0.1112895,2,0.78484637,0.1247657,0.09038795
TCGA-LGG,TCGA-FG-6691,1,0.0066411127,0.9933589,0,0.9705485,0.02945148,2,0.82394814,0.1353293,0.04072261
TCGA-LGG,TCGA-FG-6692,0,0.99044985,0.009550158,0,0.98370695,0.016293105,3,0.02482948,0.23811981,0.7370507
TCGA-LGG,TCGA-FG-7643,0,0.67991304,0.32008696,0,0.94600123,0.053998843,2,0.32237333,0.20420441,0.47342223
TCGA-LGG,TCGA-FG-A4MT,1,0.0037180893,0.9962819,0,0.98237246,0.017627545,2,0.9685786,0.019877713,0.011543726
TCGA-LGG,TCGA-FG-A6IZ,1,0.023916386,0.97608364,1,0.03330537,0.96669465,2,0.16134319,0.751304,0.087352775
TCGA-LGG,TCGA-FG-A713,1,0.20932822,0.7906717,1,0.53740746,0.46259254,2,0.68370515,0.13241291,0.18388201
TCGA-LGG,TCGA-HT-7473,1,0.26437023,0.73562974,0,0.9914391,0.008560891,2,0.09070598,0.5834457,0.32584828
TCGA-LGG,TCGA-HT-7475,1,0.014885316,0.9851147,0,0.93397486,0.06602513,3,0.9713343,0.009202645,0.019462984
TCGA-LGG,TCGA-HT-7602,1,0.078306936,0.9216931,0,0.44295275,0.55704725,2,0.6683338,0.24550638,0.0861598
TCGA-LGG,TCGA-HT-7616,1,0.994089,0.005911069,1,0.8912444,0.10875558,3,0.0015109215,0.0081261955,0.9903628
TCGA-LGG,TCGA-HT-7680,0,0.1775255,0.8224745,0,0.79779327,0.20220678,2,0.6160002,0.21518312,0.16881672
TCGA-LGG,TCGA-HT-7684,1,0.99250317,0.0074968883,0,0.9977216,0.0022783307,3,0.001585032,0.011880362,0.9865346
TCGA-LGG,TCGA-HT-7686,1,0.43986762,0.5601324,0,0.9985134,0.0014866153,3,0.8800356,0.017893802,0.10207067
TCGA-LGG,TCGA-HT-7690,1,0.508178,0.49182203,0,0.9986749,0.0013250223,3,0.07351807,0.6479417,0.27854022
TCGA-LGG,TCGA-HT-7692,1,0.006764646,0.9932354,1,0.0017718028,0.99822825,2,0.84003216,0.09709251,0.0628754
TCGA-LGG,TCGA-HT-7693,1,0.8835126,0.11648734,0,0.98880965,0.011190402,2,0.0389769,0.60259813,0.35842496
TCGA-LGG,TCGA-HT-7694,1,0.06299064,0.93700933,1,0.6663645,0.3336355,3,0.6368097,0.2515797,0.11161056
TCGA-LGG,TCGA-HT-7855,1,0.13434944,0.86565053,0,0.6805072,0.31949285,3,0.3900612,0.35394293,0.2559958
TCGA-LGG,TCGA-HT-7856,1,0.037151825,0.9628482,1,0.45108467,0.5489153,3,0.024809493,0.94240344,0.032787096
TCGA-LGG,TCGA-HT-7860,0,0.9996338,0.00036614697,0,0.99890125,0.0010987312,3,0.0023981468,0.04139189,0.95620996
TCGA-LGG,TCGA-HT-7874,1,0.27373514,0.7262649,1,0.61277324,0.3872268,3,0.30690825,0.4321765,0.26091516
TCGA-LGG,TCGA-HT-7879,1,0.06545533,0.9345446,0,0.7643643,0.23563562,3,0.7316188,0.1349482,0.133433
TCGA-LGG,TCGA-HT-7882,0,0.99826247,0.0017375927,0,0.99920684,0.000793176,3,0.0026636408,0.011237644,0.98609877
TCGA-LGG,TCGA-HT-7884,1,0.045437213,0.9545628,0,0.9804874,0.019512545,2,0.67944294,0.20575646,0.11480064
TCGA-LGG,TCGA-HT-8018,1,0.090937115,0.9090629,0,0.8061669,0.19383314,2,0.69696444,0.17501967,0.12801588
TCGA-LGG,TCGA-HT-8105,1,0.9291196,0.070880495,1,0.9865976,0.013402403,3,0.36353382,0.07970196,0.55676425
TCGA-LGG,TCGA-HT-8106,1,0.9987081,0.0012918457,0,0.99922514,0.0007748164,3,0.019909225,0.057560045,0.9225307
TCGA-LGG,TCGA-HT-8107,0,0.06150854,0.9384914,0,0.18944609,0.8105539,2,0.71847403,0.15055439,0.13097167
TCGA-LGG,TCGA-HT-8111,1,0.62096643,0.37903354,0,0.9220272,0.07797278,3,0.0015017459,0.90417147,0.09432678
TCGA-LGG,TCGA-HT-8113,1,0.003941571,0.99605846,0,0.0025608707,0.99743915,2,0.88384247,0.09021307,0.02594447
TCGA-LGG,TCGA-HT-8114,1,0.9404078,0.05959219,0,0.9970708,0.0029292419,3,0.015292862,0.28022403,0.7044831
TCGA-LGG,TCGA-HT-8563,1,0.99999154,8.43094E-06,0,0.99999607,3.9515203E-06,3,3.2918017E-06,0.31742522,0.68257153
TCGA-LGG,TCGA-HT-A5RC,0,0.6915494,0.30845058,0,0.45883363,0.54116637,3,0.12257236,0.2777765,0.59965116
TCGA-LGG,TCGA-HT_A614,1,0.8180474,0.18195263,0,0.9584989,0.0415011,2,0.067164555,0.059489973,0.87334543
TCGA-LGG,TCGA-HT-A61A,1,0.035779487,0.9642206,0,0.7277821,0.272218,2,0.7607039,0.14429174,0.09500429

